Non-explosion solutions for a class of stochastic physical diffusion oscillators

In this work, we are interested in problems that are related to the physical phenomena of diffusion. We will focus on the theoretical aspect of the study, such as existence, uniqueness and non-explosive solutions. We will weaken the conditions imposed on the coefficients of the stochastic differential equations (SDE) that model some diffusion phenomena of mechanics. The work will be based on a general non-explosion criterion and we will obtain sufficient conditions so that the solution for a certain class of diffusions does not explode. We will construct Lyapunov functions that ensure the non-explosion of the solutions. Two important oscillators, namely the Duffing and the Van Der Pol oscillators, belong to this class. The Euler-Maruyama method is applied to these two oscillators to give us a simulation solution for them.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

